Global minimisation of nonconvex functions by generalising the mirror descent method

In this paper we introduce two conceptual algorithms for minimising abstract convex functions. Both algorithms rely on solving a proximal-type subproblem with an abstract Bregman distance based proximal term. We prove their convergence when the set of abstract linear functions forms a linear space. This latter assumption can be relaxed to only require the set of abstract linear functions to be closed under the sum, which is a classical assumption in abstract convexity. We provide numerical examples on the minimisation of nonconvex functions with the presented algorithms.

==> results/iterates_maxcubic.dat <==
k x1 f1 x2 f2 x3 f3 x4 f4
1 -5.0 95.0 -0.5 5.875 0.5 2.875 5.0 65.0
2 -3.3553013976081205 17.642334020724306 1.427251856699422 5.656130796326401 -1.059998154723977 11.528968076733316 3.612887864717547 3.804221792459426
3 -2.7092521080874654 12.624987528999446 1.4315107549246413 5.6555797064514355 1.5873582884074144 5.524472993998228 3.133786488207421 -6.829718636183704
4 -3.0101651263089995 9.214398670985286 1.4368443317548458 5.654669783367681 -0.6171859132421732 7.171133456543433 2.905827783547693 -7.1013639541828875
5 -2.638825142637094 13.290711639000902 1.4441524184725765 5.65302458646083 1.93995942832224 4.338830647052684 3.150875538305749 -6.528561628420227
6 -2.833852274243876 11.248356804440307 1.4551320308196503 5.6496821961864105 2.173239549333619 2.7752918000663924 2.9981641038412867 -8.961476509111456
7 -3.069954885047826 10.513438096720378 1.4737171007787397 5.6416217718390635 2.47153019101671 -0.2680658350046947 3.176543343768664 -6.065839449521261
8 -2.763213549700548 12.060462447877986 1.5111058914438915 5.6161141778958354 2.8035818734090086 -5.214862238544403 3.0586302490750943 -8.08940716707489
9 -2.9516088936805547 9.704904619667845 -0.6035236843768832 7.022456240211402 3.1399029354269476 -6.722562189966863 2.9679995044476626 -8.337173109318911
10 -3.1662835999636245 12.745405500506093 1.7655406323265754 5.089817547142627 2.9239864980178742 -7.455279720723725 3.082529756150175 -7.700191088467948
11 -2.887539309528174 10.5745060310776 1.886775904450786 4.603877896881295 3.1920455336013656 -5.7803006883470545 3.005805697753285 -8.91261098287552
12 -3.0744704687487747 10.614205502267636 2.048686780877848 3.693541491665877 3.0116318106206394 -8.82430357575302 2.9424187361736553 -7.820442960591042
13 -2.8215056132133007 11.396360461864306 -0.6483047398305352 7.507175020984507 2.8689470913528927 -6.400211886198389 3.0258444808515685 -8.606304090022158
14 0.8351687170421882 4.42847645472318 2.188857223681418 2.646118372074774 3.0574321628989582 -8.108642039189089 2.9697693065502326 -8.373352863318626
15 0.7899212713227328 4.246636016949587 2.351804269841673 1.103035422077405 2.9318482369247603 -7.610298398752928 3.043755535770778 -8.32635226921721
16 0.7381746013165317 4.026814981720381 2.5283602209728526 -0.9926478935923273 3.0965362868832544 -7.467182758340501 2.993272865298512 -8.859137155908332
17 0.6774888193122607 3.7539715772611424 2.712273114838877 -3.67899627890183 2.9840809276877382 -8.667976199050678 3.0599435449416332 -8.068292377795094
18 0.6036710438771853 3.4020372285890303 2.8986181398143085 -6.9624434389673215 3.130652334369562 -6.884354452579849 3.0138967715923544 -8.78980766002032
19 -2.0509270366003753 15.984306539177899 3.0840742331169553 -7.674675936422146 3.028622231136854 -8.563269995658969 2.9729636561429578 -8.438795691413466
20 0.6875092574439304 3.8000912458456266 2.95838917490222 -8.141683772323416 2.9409972868242713 -7.792069497433576 3.0279703475662676 -8.573381841087878
21 0.62129259308663 3.487933830330407 3.123449499160086 -7.00921815994736 3.0585610133667798 -8.090519440231873 2.9900600620473408 -8.792149542203287
22 0.5378539391189229 3.0715295576209183 3.0090934469758777 -8.862853326416502 2.97760295715241 -8.534165512982213 3.0409520111937516 -8.370557547830808
23 -1.7474918228425609 15.6335377400221 2.909397395519594 -7.170481051805792 3.0855129036698634 -7.650869025300719 3.0055859772077125 -8.91592933931199
24 0.630261575141807 3.5312108639948563 3.044421340834305 -8.315832933135693 3.0101877757064903 -8.846248190040908 2.973349119799075 -8.446705011214826
25 0.553541580613505 3.151639759244112 2.9521435604685395 -8.01551731640612 2.943578872366503 -7.8436268046494755 3.0171432692239897 -8.740200898258792
26 0.4504087264113102 2.6110788315773825 3.0759933881307404 -7.8076853612430925 3.0341830710480124 -8.47669765084829 2.9867946616102934 -8.72425501971443
27 -1.5239881324469402 14.748334454601116 2.9900079793446337 -8.791065132920197 2.9715394371235426 -8.409595159188093 3.027956356988588 -8.573598774594968
28 0.5608975074255373 3.1889233155714263 3.104530644365261 -7.332558263666513 3.0562319406799334 -8.12788480227911 2.9992538829990005 -8.984336552778867
29 0.4641098198307163 2.6846906268840813 3.0239580804561093 -8.635449134896612 2.997061563796618 -8.93837052402321 3.038118865924311 -8.415084191141556
30 -1.3640372538322203 13.830522564490026 2.9515811116209543 -8.00418933010951 3.0766255025557596 -7.797324348727498 3.010866113581559 -8.835944361468936
31 0.5691522273633658 3.230545459769894 3.0499324408644366 -8.228449655186516 3.0205248395352164 -8.688327339150831 2.985497980383858 -8.697347315318494
32 0.47781797036970003 2.7578171952830965 2.98150417598318 -8.614660227863057 2.969541608664427 -8.368694947713763 3.020130288748723 -8.69439045467597
33 0.33904491575701534 1.995295788199144 3.0738388567019985 -7.842944976140072 3.0390695072824503 -8.400159916442282 2.9959164216542735 -8.914394867152527
34 -1.2462754853931932 13.019587518570264 3.0089123783922256 -8.865598741804591 2.9904338486517723 -8.79993354754129 3.028915142101515 -8.558723923963132
35 0.4836953407202241 2.7890061103716657 2.949803696635962 -7.968428171134886 3.056432450035542 -8.124671940724744 3.0057385298629384 -8.913625486557084
36 0.35027028938391097 2.058647328225964 3.030840473101467 -8.528803357001262 3.0099145442690185 -8.850396177690424 2.9839485632740894 -8.665234530714034
37 -1.1298138375320086 12.115582065471276 2.9744095308274594 -8.468477237904278 2.9671008272573483 -8.318822963905898 3.013841687953323 -8.790647697810398
38 0.49042699856668515 2.824605156232843 3.0512856180068644 -8.206908906185932 3.0258682681748788 -8.605936161492384 2.992905201145434 -8.851461892466189
39 0.3617849938395151 2.123356510645687 2.997278483490617 -8.942914793014628 2.984737710470964 -8.681584802065966 3.0215775058203764 -8.672137067633376
40 -1.0184703695641093 11.165203561170829 3.0704337456718727 -7.898496186506186 3.0409407659602863 -8.370734571024874 3.0014193023048676 -8.978692332796623
41 0.4979339517120974 2.8641468524742617 3.0186317158234743 -8.717393527307765 3.001351079398275 -8.979717377819727 2.9823244627911745 -8.63162001788233
42 0.37362651838637406 2.1896020532067886 2.9707364800612615 -8.39314820375871 2.9645563961821573 -8.266946035295987 3.00862063159199 -8.87002104787402
43 -0.9105674755355022 10.171828047632676 3.0364079080716917 -8.441903297008748 3.0153198399361925 -8.768086527968011 2.990182110932905 -8.794690901746996
44 0.5061624514286687 2.907295672265025 2.9902832458038238 -8.796796982278899 2.9797858932202006 -8.579172988951905 3.0155316480477925 -8.76485044373145
45 0.3858325947437875 2.2575579081556865 3.0531987996754304 -8.176396435709774 3.0286086333476456 -8.56348099981954 2.997698319627084 -8.95171237956793
46 -0.803938377290739 9.127661556045563 3.0087062227181156 -8.868723814485106 2.994241671861941 -8.87937334325065 3.022175924367782 -8.662924284398892
47 0.5150767723043208 2.9538086639160226 2.967248656717271 -8.321840514699781 3.0412803803440314 -8.365387321977867 3.0049026942660797 -8.92624314046603
48 0.39844107612387164 2.3273918276999543 3.024388279106454 -8.62880821412362 3.00799705139233 -8.879468142202231 2.988412858188066 -8.757876822936552
49 -0.6949397131448991 8.00366153533562 2.984273993698375 -8.671975743977914 2.976732853160403 -8.516249561561507 3.011149705829526 -8.831634183010184
50 0.5246543709336956 3.0035087045290263 3.0392999251745687 -8.39654006720263 3.0198613888952894 -8.698521058834215 2.995144336261925 -8.898243144249198
51 0.41148988806164666 2.3992642442004715 3.0004362604866937 -8.993454379707654 2.989511150939337 -8.780723159376889 3.0171788012253984 -8.739656911058306
52 0.1558591723615454 0.9313688904347193 2.963989336194137 -8.25540027377337 3.03123135735703 -8.522720597509702 3.0016254029718974 -8.975595173713941
53 -0.7891435597356358 8.978285492191663 3.0144373582400426 -8.781560681298641 3.0017365487075365 -8.973924623737492 2.986712902733482 -8.722557534190505
54 0.4182330047502898 2.436241193841938 2.979040492430844 -8.563794842133854 2.9738709454267163 -8.457416562373163 3.00732544119108 -8.889635030237532
55 0.1635749445205394 0.9770729311858558 3.027821620880296 -8.575687768380458 3.012440606167588 -8.811996063933611 2.99280939504493 -8.849462267351319
56 -0.7336134763022326 8.40853920858843 2.993410051736409 -8.862001647043199 2.9853085988490102 -8.693419940287345 3.012844132235018 -8.805851151960145
57 0.4258111580791507 2.4776609377358185 3.0406403897752545 -8.375462258495988 3.0227404129315243 -8.654227908937044 2.9987003638117224 -8.972722839339012
58 0.17211000831415088 1.0275618321811326 3.0071552684310414 -8.89220982640302 2.996299428720217 -8.922411200498264 3.018193211894948 -8.724116863119251
59 -0.6833297226621705 7.880883026164137 2.9755091657345982 -8.491075999467723 3.032665332350123 -8.500381944618711 3.004399800331068 -8.933828685675
60 0.43424775325632514 2.523599938166756 3.019275500427376 -8.707516427624627 3.0068765249181015 -8.896426221706484 2.991111110739035 -8.814043734358327
61 0.1815983506137374 1.0836013603680938 2.988424951233954 -8.758128260853125 2.982350532980982 -8.632159227901084 3.0094889247501926 -8.856854917131008
62 -0.6378925747265991 7.395147983071465 3.0309302144084485 -8.527407090142388 3.016282543735421 -8.75337143604619 2.9965123562292324 -8.926868911323018
63 0.4435743793914257 2.574169366562866 3.0008320997974005 -8.9875122709522 2.992326300126626 -8.839381821815909 3.0144339117546406 -8.78161327627398
64 0.1922007551237036 1.1461044176091812 2.972265012722212 -8.42446699826921 3.025374710674785 -8.613568118236028 3.0017525684467423 -8.973683824450413
65 -0.5968990586039945 6.950120441266194 3.011893407351746 -8.820324129118106 3.0019588500182603 -8.970582708369257 2.989500667567022 -8.780504985337092
66 0.45382957708133975 2.6295061396060073 2.9839806994961195 -8.665900140475538 2.9796049091454306 -8.575438246096233 3.006474575320292 -8.902503817650404
67 0.20410792909471742 1.216144428706432 3.022565548550672 -8.656922445440218 3.010608091203311 -8.839864653814068 2.994488070809855 -8.884522751817604
68 -0.559947885421296 6.543807649888578 2.9952747597968563 -8.900970801284112 2.988731341721338 -8.764499589158511 3.0110725848325766 -8.83280645077494
69 0.4650575942271167 2.689763575799887 3.032874611281792 -8.497118641261164 3.0189910106829685 -8.71188206410545 2.999338183477856 -8.986105794755078
70 0.2175421481302666 1.294957796637419 3.006175682395429 -8.907021277056446 2.997568747335399 -8.948996878577946 3.0155532623200925 -8.764520167083552
71 -0.52664683665406 6.173692910812286 2.980701792281079 -8.598082238238753 3.0271235097505915 -8.586506236357076 3.0040586962616995 -8.938971232077439
72 0.47730700524589226 2.7551010057817114 3.0160081779275805 -8.757566872957383 3.0061346695569373 -8.907641018237584 2.9929170922650883 -8.85171009047233
73 0.23275547194693325 1.3839232784506554 2.9910567013167872 -8.812909855666362 2.986007185779296 -8.707910351236618 3.0083559637617374 -8.874031560969259
74 -0.49662042466497613 5.836962683786733 3.025531457876697 -8.611144790960571 3.013907079844204 -8.789650450784025 2.9974322267496496 -8.94613608594732
75 0.49062908699020424 2.8256718085800716 3.0010790632595894 -8.983803570452057 2.9941671326654147 -8.87781578859799 3.012550831008113 -8.810317847598299
76 0.2500216339961889 1.4845007472518152 2.9776777177015 -8.535705507472104 3.0214635517282966 -8.673890679684414 3.0018350768983155 -8.972443532780627
77 -0.4695163185414415 5.530693028446709 3.010187408845427 -8.84625376034484 3.002094429567832 -8.96854406757809 2.991427663638306 -8.82064167102299
78 0.5050758669282109 2.901609523958705 2.987230458360073 -8.733305094088072 2.983470197039463 -8.65532873079139 3.005868787848129 -8.911657996104081
79 0.26961810465411884 1.5981090303588696 3.019029561633977 -8.711290566481427 3.0093360105734037 -8.859174577821214 2.995651505705072 -8.908851722202781
80 -0.4450097841750531 5.251990472439042 2.996498560897658 -8.926580076604996 2.991045845949495 -8.81268363889615 3.009812350686988 -8.851947254906174
81 0.5206977923400438 2.9830119449681805 3.0276204399345796 -8.578806331340113 3.016389600413285 -8.751734020227259 2.999777121175542 -8.995319991750042
82 0.29179568521910915 1.7259292488414095 3.0054980921413565 -8.917256390522976 2.998420034751558 -8.966843192450341 3.0136699079461935 -8.793267028911524
83 -0.42280601336284135 4.998089275112892 2.984246488958267 -8.671405916517053 3.023264720322373 -8.646145378294294 3.0038091836483987 -8.942731601082617
84 0.5375410189384653 3.0699234496595325 3.0137446525199927 -8.79212737636652 3.005603114999104 -8.915670545024982 2.9942095359480962 -8.878701826024235
85 0.3167367927578283 1.8686450259794523 2.992860755851821 -8.850534228272549 2.9885651851407093 -8.76104418771358 3.0075303354423286 -8.886534187783365
86 -0.4026406120564374 4.766411465079176 3.0217720149470937 -8.669143269695539 3.0122143734099653 -8.815439858316758 2.9980914187169057 -8.95995257024529
87 0.5556443857813149 3.162316287266447 3.0012418546660498 -8.981358298266958 2.995456369606724 -8.904769469134228 3.0111749748155723 -8.831250061675709
88 0.3445106968511661 2.0261750263488274 2.9814751459155158 -8.614060239017263 3.0186684397567998 -8.716830301711482 3.001890514213649 -8.971610113642557
89 -0.3842786937054131 4.554597845790186 3.008963859467971 -8.86481823073831 3.002179985792367 -8.967257431711975 2.992838485842615 -8.850069420965534
90 0.5750362272720803 3.260072053443023 2.989517483307273 -8.780854946006635 2.986241893767975 -8.712780734301457 3.0054131744461476 -8.918538502570211
91 0.37504112737289147 2.1974950367239474 3.0164931267225272 -8.750150403586735 3.008399151201287 -8.873377227788234 2.9965040767342606 -8.926695562009437
92 -0.36751304401390683 4.360518071077483 2.997355649192957 -8.944531547881947 2.9927074336210944 -8.847334351932702 3.00886732538038 -8.866281756926686
93 0.5957312610377948 3.3629650822532873 3.023838928846833 -8.637287869007597 3.014478878125498 -8.780927051589796 3.0000958860520996 -8.99856162647041
94 0.40810205587193704 2.38064404459611 3.004999531397151 -8.924781946250157 2.9990249173003374 -8.97953181945643 2.9915327108366254 -8.822831575378943
95 -0.35216175896413193 4.182266744186019 2.986808932963088 -8.724551335169277 3.0204252952839563 -8.689857315269894 3.003440304676337 -8.94828886787015
96 0.6177278625918948 3.470649813688925 3.0120856840494366 -8.817398400147525 3.0052009365095333 -8.92174236400783 2.9950050479761794 -8.895330428789466
97 0.44334688125225763 2.572938595261128 2.9941671273517283 -8.877815677567927 2.990448289740755 -8.80023432962385 3.0067230233061957 -8.89874755515147
98 -0.3380656624019443 4.018150967844793 3.0190089113063907 -8.71160741336718 3.010946016406157 -8.834730104931202 2.998411213290606 -8.966658193281113
99 0.6410060688558927 3.582654211331796 3.0013534008947964 -8.9796824988532 2.996404646886681 -8.924613877220828 3.0099463929944728 -8.84991274447655
100 0.48036050366815297 2.77132165468007 2.9842761192991336 -8.672019781521525 3.0165717950531956 -8.748946903661372 3.0017538008658304 -8.973665299260878
101 -0.32508571491919175 3.8666732859512813 3.008043066109225 -8.878771269836403 3.002234835497852 -8.966432505963038 2.9937428136487036 -8.868951213068346
102 0.6655266206405062 3.698380890986795 2.9912070227583736 -8.816042646123016 2.9883205496815215 -8.755957636160952 3.0048815896507604 -8.92656156965305
103 0.518714857793417 2.9727210797598445 3.0145871651460014 -8.779274350391427 3.00767890134443 -8.884285337310375 2.996981951305152 -8.936702927479256
104 -0.313100546978059 3.7265127057820076 2.9979848051404945 -8.957717448859553 2.993953513490256 -8.873352602227847 3.0079555433167364 -8.880096730712111
105 0.6912312504643414 3.81711676780743 3.0209918291294384 -8.681147400852485 3.0130156145717555 -8.803238920493444 3.000163625422446 -8.99754537769942
106 0.5580118258603135 3.174318796486257 3.004615955910172 -8.930568799554337 2.999473290219816 -8.988941591278742 2.992536528414067 -8.843768011627631
107 -0.3020041901330502 3.5965055271100113 2.9887411235106347 -8.764703027220477 3.0182491413127055 -8.723259522348881 3.003150551270479 -8.95265236591076
108 0.7180442598588426 3.9380508718750122 3.0108182395512926 -8.83667183186254 3.0048843238074348 -8.926520316793523 2.9956243920747263 -8.908284463296546
109 0.5979074814593743 3.373696936401577 2.995152368401955 -8.898411118312978 2.9918883459278343 -8.830246921132424 3.006088421057536 -8.9083398386073
110 -0.29170403924678096 3.475627010649019 3.016894982757365 -8.744001472146827 3.009959346932264 -8.84971611084059 2.9986600634725615 -8.971877489387108
111 0.7458752446796317 4.060298782243356 3.0014319550313138 -8.978502217137171 2.9971282671140083 -8.93976780735934 3.008978902743032 -8.864590148718928
112 0.6381200240156923 3.5688794793534613 2.986421201819847 -8.71650218834708 3.0149408745036874 -8.773874479618879 3.0016453624357786 -8.97529519405106
113 -0.2821190521312302 3.362974443077318 3.0073245916264395 -8.889647885859238 3.002269920549303 -8.965904807210897 2.994457742704423 -8.883888876096867
114 0.7746226642677383 4.182931191443982 2.992501702092552 -8.843041342599333 2.9899334392864887 -8.789513225716233 3.0044588971185995 -8.932937518698642
115 0.6784271622852032 3.758307771490407 3.0131036545407426 -8.80189758005496 3.0071068351549624 -8.89294254977661 2.9973604833366103 -8.944632835113122
116 -0.2731781772065457 3.257751845364923 2.9984633870042634 -8.9677523740768 2.9949196074364135 -8.893543918535178 3.007229003450793 -8.891094244043268
117 0.8041778509472841 4.305003668290386 3.0187733960233287 -8.715220479562658 3.011858664195053 -8.82085271816655 3.0002171925013768 -8.99674168791586
118 0.7186583469139215 3.9407847347067304 3.0043107311532555 -8.935171710969742 2.9998165628120255 -8.99614812188918 2.993339164208451 -8.860521453458922
119 -0.26481899123793484 3.15925637783458 2.990246018384714 -8.796021719499814 3.01652836288129 -8.749611360434603 3.0029165620651868 -8.956174987204426
120 0.8344290396324091 4.425584809888134 3.0098185375455446 -8.851853357157884 3.0046274370908237 -8.930395625983262 2.9961202239044864 -8.918660117556216
121 0.7586854936162499 4.115410800956998 2.9959190985082538 -8.914450884523855 2.9930225669132344 -8.853911726636898 3.0055759862490543 -8.916080208293877
122 -0.2569865254403656 3.066866382087972 3.01522683450439 -8.769507243592543 3.009169217745873 -8.861704291927373 2.9988590542510867 -8.976051853602403
123 0.8652650563905071 4.5437805655596195 3.0014883272043225 -8.97765515257754 2.997696490740136 -8.95167404871427 3.0081966911189943 -8.876444410806581
124 0.7984141508223949 4.281523703541377 2.9881127317786733 -8.751637451908088 3.013635839339596 -8.793786449480619 3.0015569810403155 -8.97662346291121
125 -0.24963225740640602 2.9800309392369413 3.0067479609986854 -8.898370462952709 3.0022918090751536 -8.965575580335692 2.995037159562678 -8.896001896649404
126 0.8965784129992478 4.6587533648691855 2.993522587409972 -8.864351675702178 2.9912188428493502 -8.8162890012207 3.004114385485303 -8.93813179456015
127 0.8377759229213566 4.438647009662144 3.0119166644894397 -8.819970278376925 3.006640693829218 -8.899992410384202 2.997667643799337 -8.951069466067343
128 -0.24271324717293932 2.8982607965582887 2.9988377329929428 -8.975604549063094 2.9956885197619805 -8.909626134612665 3.0066360102595975 -8.900063224189005
129 0.9282676782443608 4.769735557305238 3.016997500836015 -8.7424323413142 3.0109205540834925 -8.835117059865283 3.0002604177103267 -8.996093123970985
130 0.8767223284980896 4.586448330769776 3.0040613767541684 -8.9389308286657 3.0000861486275148 -8.998707703792364 2.993995646901101 -8.874232838757875
131 -0.23619139748814355 2.8211205076910493 2.9914485545695433 -8.821077165587537 2.9895007884966383 -8.78050750204491 3.0027233945136365 -8.959082310197276
132 0.9602391075682665 4.876037396134589 3.0090098509344045 -8.864120907862793 3.0042573016535936 -8.935977276477805 2.9965261003227255 -8.927156676664996
133 0.9152199815886761 4.72470635942891 2.996530850649775 -8.927256136869 2.9937827553964294 -8.869785510176978 3.005153208483765 -8.922462735878106
134 -0.23003282046451476 2.748221636223167 3.0138776303022263 -8.79009957518765 3.0083648554798668 -8.873896845241518 2.999021676180058 -8.97946381290232
135 0.9924075941323169 4.977050286177775 3.001529263156656 -8.977040001261532 2.9979984566869087 -8.958003637987256 3.0075507872261777 -8.886224631614208
136 0.9532468817928506 4.853285278685625 2.989478211842971 -8.780037656090181 3.0124107321682643 -8.812450869440644 3.0014833702449053 -8.97772963957688
137 0.8976090472054898 4.6624488772226345 3.00627460923618 -8.905526277931807 3.002149913985766 -8.967709681105013 2.9955162573970875 -8.906022250727473
138 -0.32200813566839587 3.830708849340885 2.9943462819821294 -8.881559421653122 2.9921130364950317 -8.83493311353342 3.0038279446568525 -8.942448895613062
139 0.989889570426967 4.969363082418506 3.0109456095455167 -8.834736288148614 3.0060981292302777 -8.908193150152622 2.9979218022524075 -8.95639670847792
140 0.9435197070939164 4.821169224282388 2.9991371943413734 -8.98188778042898 2.996160913412936 -8.919511772361357 3.0061425262142105 -8.907522299370838
141 -0.31658563976501375 3.76729741690689 3.015544539811091 -8.764653452302783 3.0099892743511814 -8.849261817527957 3.000295882888376 -8.995560968728302
142 1.0262518475346072 5.076669972396786 3.0038533232175455 -8.94206646162392 3.000149441701094 -8.997758173484856 2.9945425891085473 -8.885662258742347
143 0.9875747246883635 4.962262929972157 2.9924296910316954 -8.841538864015273 2.9905168694711532 -8.801662773960166 3.0025610363518087 -8.961525407760513
144 -0.31142834591794366 3.7069354586130925 3.008342139661463 -8.874241002890576 3.0039498056760143 -8.940612444555102 2.9968644240670135 -8.934241361106697
145 1.0622933869443 5.17499703528831 2.9970289649710877 -8.937687681609658 2.994409350200721 -8.882877477763943 3.0047982130169024 -8.927819488644534
146 1.0300849099595708 5.087512194550509 3.0127642795347107 -8.807067385847349 3.007697217308693 -8.884008059942706 2.9991569621404155 -8.982302600765061
147 -0.3065169738404098 3.649405602512717 3.0015591540225417 -8.976590807220237 2.998246847248233 -8.963211448725636 3.0070081316530413 -8.894435655824243
148 1.097984389606463 5.264209604694755 2.990601831579884 -8.803432563205858 3.011393142320908 -8.827933153086946 3.001420970261322 -8.978667270802658
149 1.0712717595095151 5.198214250847928 3.005878793416322 -8.911506853674537 3.002030895985277 -8.969499430997807 2.995919001759868 -8.914448859909777
150 -0.30183404533059693 3.594510318208636 2.9950235213412557 -8.895716712980754 2.992856679280659 -8.850449143669486 3.0035858459927347 -8.946096539377773
151 1.1333034004463214 5.344232037319213 3.0101365799591617 -8.847025506797 3.0056445418590987 -8.91504494459841 2.9981355228158826 -8.96087725912863
152 1.1113000082978661 5.295358199146909 2.9993812115281924 -8.987008887947662 2.996553905644585 -8.927738857708723 3.0057252132975902 -8.913826610268993
153 -0.29736368319467654 3.542069767046728 3.01433424817896 -8.783134096010308 3.009210245821837 -8.861082073727038 3.000325388428113 -8.995118220645193
154 1.1682355500428303 5.415035444763708 3.003676705931518 -8.944727697826343 3.0002014315895495 -8.996978160976417 2.995005303044831 -8.89533576231782
155 1.1502964287646529 5.379727188286567 2.993244105197066 -8.858536679816355 2.991367715827349 -8.819392036098526 3.002422521583582 -8.96360934453203
156 1.1283037316982552 5.333413535918089 3.007781401249237 -8.882733558247386 3.0036902163375188 -8.944524145415413 2.997150725433764 -8.940238276267578
157 -0.3526437653592424 4.187871243092763 2.99744144590664 -8.94632926308207 2.9949342419551757 -8.893849908202808 3.0044957325505885 -8.932382016374676
158 1.1879259706580318 5.451192575019484 3.0118301311819784 -8.821286808585715 3.0071342558578626 -8.892527720555703 2.9992711877420124 -8.984699722700906
159 1.1706245098810775 5.41956801537008 3.001580959363931 -8.976263110696939 2.9984544406970715 -8.96756474972857 3.0065455896000812 -8.901430272865761
160 -0.34846674021625695 4.139286890740284 2.9915413369558106 -8.82301141168776 3.0105346924897303 -8.840979625803872 3.00136729323003 -8.979473773576414
161 1.2248209754990476 5.5114660561423365 3.005542677143528 -8.916583181139742 3.001929504547113 -8.971023917719608 2.996262280850082 -8.921633580533744
162 1.2114484491846353 5.490760052956987 2.995589185237884 -8.907547901763689 2.9934843663594943 -8.863553498273683 3.0033783917834103 -8.949221362910087
163 -0.34445798192407195 4.09262539528654 3.009452176203691 -8.85741241973798 3.005259702060625 -8.92085534339188 2.998317690475266 -8.964696966707406
164 1.2610256467735135 5.560888952733331 2.9995831400585153 -8.991247505106282 2.9968856302588476 -8.934685498918558 3.005367527894911 -8.919227633734623
165 1.2509826039080392 5.548161046016436 3.0133108073821635 -8.798740932552247 3.008549080439391 -8.871105387597172 3.0003502261965944 -8.994745503082626
166 -0.34060718008228147 4.047771214669989 3.0035246023166664 -8.947019116071083 3.000244690208953 -8.99632910799137 2.9954018516609677 -8.903629074375148
167 1.2965786474102383 5.59977253009187 2.9939300052963596 -8.872861491096913 2.992090127202185 -8.834455271145186 3.002302850446179 -8.965409503013424
168 1.2893844322302241 5.592689226157011 3.007303735420029 -8.889963478125303 3.003468084298902 -8.947870445325373 2.9973961113661245 -8.945379343157793
169 1.2811130193640028 5.584050644988767 2.997787905767108 -8.953590050532753 2.99537997889305 -8.903171559496828 3.0042347828536604 -8.936316780778741
170 -0.38087718362670775 4.515273329724182 3.011035263179955 -8.833373715158006 3.0066531888820243 -8.899803487966048 2.9993688484575634 -8.986749402527835
171 1.326530338934315 5.624909491946677 3.0015967327333097 -8.976026058930602 2.9986302853759765 -8.971252875389121 3.006146480488999 -8.907462547454147
172 1.3211482835869763 5.620914170563363 2.992337607648397 -8.83961772104894 3.0098009109356276 -8.852120873814588 3.0013205460335497 -8.98017611261749
173 -0.3772349767526642 4.47313683453924 3.0052535132778546 -8.920948761222512 3.0018419906429332 -8.9723395977405 2.9965583404540643 -8.927831713952695
174 1.3628395736467205 5.64579229496515 2.9960680087818874 -8.917567268623323 2.99402090559729 -8.874760549921923 3.003198533663758 -8.951929886762274
175 1.3599026537406993 5.644500038705445 3.0088656538499476 -8.866307097048322 3.0049290701450433 -8.925845166476527 2.998474766287112 -8.96799102552205
176 -0.3737222543360116 4.4324698913569955 2.999752439066655 -8.994801771962324 2.997169127250962 -8.940623774148735 3.005057411458102 -8.923908502077069
177 1.3983784818506297 5.6557943789369105 3.012434226012889 -8.812093197562413 3.007980991899289 -8.879711347066289 3.000371346015192 -8.994428568640146
178 1.3975314897466657 5.655678200931516 3.0033920071286477 -8.949016302631579 3.0002810816461105 -8.99578306422411 2.9957454725645745 -8.910817755878135
179 1.3965910173774634 5.6555421528190495 2.9945148653523175 -8.885082787687983 2.992710788804442 -8.847404370997221 3.0021983392401856 -8.966981406514577
180 -0.40563639542538793 4.800892973494015 3.006891858740102 -8.896194312098872 3.0032757935603374 -8.950766484031929 2.997608736425567 -8.94983491453666
181 1.4340086607347786 5.655184031424207 2.998082469136303 -8.959764937133261 2.995762943244881 -8.911183305925617 3.004007256207167 -8.939746569622773
182 1.4350492993286341 5.655003355278691 3.0103507495047355 -8.84377340633242 3.006237382743079 -8.906088871697438 2.9994532487063688 -8.988520913103093
183 -0.4022998321261923 4.762487706856029 3.0016079345585065 -8.975857708383263 2.998780962090472 -8.974413576569184 3.00579847004104 -8.912720154133414
184 1.4696330275473402 5.643653543762994 2.9930203654992273 -8.85386577314868 3.009166580912108 -8.8617442802348 3.0012794022933194 -8.98079423167394
185 1.4723624651471827 5.642312011612635 3.005001950211667 -8.92474544612539 3.0017656049598904 -8.973487863849746 2.996816277735976 -8.933233024972097
186 -0.39907150893897353 4.725302749262642 2.9964779994049975 -8.926149584210053 2.9944845394359625 -8.88444894312032 3.0030410235629645 -8.954301388013887
187 1.5044756990696488 5.621552992571358 3.008357390403577 -8.874009946447046 3.004641930254916 -8.930177018505766 2.998611561353563 -8.97086013560512
188 1.5086570581270975 5.618169306655067 2.9998959832686656 -8.997815746016176 2.9974140074602484 -8.945754325588503 3.0047858641556675 -8.928005787585734
189 1.513176047277168 5.61433444007366 3.011675118780653 -8.823644851286577 3.0074876697397857 -8.88717994732234 3.0003894610228836 -8.994156719478678
190 -0.42540306915173387 5.0278525845161814 3.003275208750142 -8.950775290683518 3.000311987361428 -8.995319313523186 2.996046089743806 -8.917108523463664
191 1.5439584512164621 5.583250664225113 2.995018927374537 -8.895620651039968 2.993249512446157 -8.85864957549571 3.0021062126123836 -8.96836687628669
192 1.5497910432275672 5.576377112279199 3.0065329668646252 -8.901621101301354 3.003107662676027 -8.953298111741363 2.997794723109907 -8.953732943798698
193 -0.4223270849240817 4.99259868983669 2.998335553867225 -8.965071560028935 2.9960953168829962 -8.918138813962171 3.0038070356466418 -8.94276396843929
194 1.578462146479129 5.537966965031334 3.0097551286133806 -8.852815679668158 3.005874412898309 -8.911573025264758 2.999526871541393 -8.990066316918192
195 1.5854252699512081 5.527469013257519 3.001615625591704 -8.975742119692788 2.998911367663433 -8.977149385725212 3.005492238691407 -8.91734477178465
196 1.5928477175146925 5.5157706557565644 2.99361171872809 -8.866213123821732 3.0086128366322153 -8.870139183014645 3.001242858876518 -8.981343212648706
197 -0.4449144073173336 5.250902601501232 3.0047809719015204 -8.928079592964302 3.0016982848130778 -8.974499765363932 2.9970429927826943 -8.937981517605976
198 1.6201338935595109 5.468221103454345 2.9968325648486474 -8.933574123852782 2.9948889751379464 -8.892903447560007 3.002901871963799 -8.956396108358707
199 1.628551401488254 5.452097494766791 3.0079126679891286 -8.880745991916083 3.0043902126233353 -8.933973260331255 2.9987317319501865 -8.973380845448517
200 -0.44198022571700163 5.217423409634603 3.0000188809958885 -8.999716781853238 2.997627505948818 -8.95022827012326 3.004546030934987 -8.931623444449757
201 1.6540631866404483 5.398986253921615 2.992253294685059 -8.837858826484398 3.007055298227282 -8.893722180299866 3.00040511651301 -8.993921775163859
202 1.6633392122033657 5.378079107860133 3.003096678813896 -8.95346348331912 3.000338451103064 -8.994922202472928 2.9963112901362465 -8.92265950189458
203 1.6731137477152114 5.3551190890148845 2.9953834977575777 -8.903245163358397 2.9937213087935817 -8.86850203481627 3.002024338858253 -8.969598027300252
204 -0.46170422629258184 5.442028859656305 3.006142620616611 -8.907520872886417 3.002959367472223 -8.95553064129642 2.997958757969347 -8.957171408872355
205 1.6972842993278192 5.294213328169379 2.9984810354405687 -8.968122506027301 2.9963863417063967 -8.924230655381646 3.0036294179297816 -8.945440129173555
206 1.707797448644563 5.2658702569851785 3.0091573573559853 -8.861884157006223 3.005554814018969 -8.916399914687283 2.9995916187067446 -8.991425493751056
207 1.718817353157589 5.234945130803075 3.0015465780238437 -8.976779798810824 2.999025218577445 -8.979538140989506 3.0052206118279736 -8.921445387203002
208 -0.4793521988061286 5.642081541839797 2.994055193908057 -8.875476928450711 3.0081252864790553 -8.87752598385718 3.0012101424378876 -8.981834681657018
209 1.7416437968612986 5.166894393798745 3.0045111614521094 -8.932149331214795 3.0016384518573545 -8.97539905702082 2.997243814544696 -8.942188453525466
210 1.7532882332793531 5.13008695535809 2.9970685938289194 -8.938517783496577 2.9952447070489314 -8.900342255796472 3.00277799096933 -8.95826065891721
211 -0.4766009915589749 5.610952695919687 3.0074461474196372 -8.887808369850413 3.004167725384146 -8.937327717430794 2.9988381064069127 -8.975612382947109
212 1.7747401298364065 5.058537304727931 3.0000516673430204 -8.999224965828926 2.997815170477545 -8.954161530919587 3.004332597201758 -8.934842018058108
213 1.7869232494438674 5.015724340623953 2.9927704363702428 -8.848649185222948 3.006673259563195 -8.899500017837074 3.0004187361677896 -8.993717379349931
214 1.7995841634417622 4.969545978300318 3.0029389327316753 -8.95583824770994 3.000361274911918 -8.99457970159802 2.9965469738480874 -8.927593720144513
215 -0.4923763389036746 5.789147075442345 2.9957039520898787 -8.90994901884829 2.9941377540340786 -8.877201926604013 3.001951052874404 -8.97069993999118
216 1.8198165648800384 4.892154037039985 3.0057980897805727 -8.912725897766192 3.002827558720161 -8.957514640796157 2.9981044894189344 -8.960226607630394
217 1.832923908202277 4.839633860357583 2.9986086855483514 -8.970799815625265 2.996643152888603 -8.929607588637051 3.003470726479665 -8.947830647516186
218 1.846489646986893 4.783287084430598 3.0086296795028336 -8.86988392247856 3.005271249947482 -8.920681029636341 2.999648971169879 -8.992629503515357
219 -0.5067487468331252 5.950854776121317 3.0014851929725976 -8.977702249951507 2.999125384593383 -8.981639960360994 3.0049779750641936 -8.925107228560043
220 1.8655448102560843 4.700692657717976 2.994446603418748 -8.883656062448065 3.0076927636121993 -8.884075483062 3.001180646724172 -8.982277752151496
221 1.879473888560232 4.637748235211251 3.0042721978263778 -8.935752689561161 3.0015848773968052 -8.976204228539702 2.997422924202568 -8.945941163015737
222 1.8938364785322253 4.570553505553113 2.997276865608881 -8.942880896741409 2.995559902693228 -8.906935299200487 3.0026669525118215 -8.959931679632312
223 -0.5199250676640531 6.098553588320804 3.00703297798922 -8.89405981727649 3.0039696390257937 -8.940313529753432 2.998932906883951 -8.977601291537349
224 1.9117671706709445 4.483373678360773 3.0000802925528074 -8.998795553685325 2.99798132426853 -8.957644476878302 3.004141378187148 -8.937724897044346
225 1.9264194778876402 4.409396945075141 2.993228342902477 -8.858207588493995 3.0063332609405586 -8.904639840116024 3.0004306538752132 -8.99353852262709
226 1.941477087141978 4.33078832612954 3.0027985370963006 -8.957951435348965 3.0003810843655 -8.994282427434516 2.996757798603614 -8.932008343423346
227 -0.5320696446584275 6.234207826830168 2.995987694038984 -8.915886397618282 2.9945079158080192 -8.884937533209676 3.0018850346270325 -8.971692493696409
228 1.9583426538465192 4.239604359419061 3.005491805880272 -8.91735130677699 3.002709602085745 -8.959289871328911 2.9982348001925514 -8.962958841916581
229 1.973625595311903 4.154091119071816 2.9987215024865286 -8.973166261130352 2.996871344582792 -8.934386301976316 3.003328045066533 -8.94997960418528
230 1.9892840136867243 4.063608154245683 3.0081605532074818 -8.876991806780895 3.005017947848085 -8.924504037722345 2.9997000992558887 -8.993702893810795
231 -0.5433153618188625 6.359402220435135 3.001430234678325 -8.978528066758365 2.9992141156132504 -8.983501985921308 3.004759871129526 -8.92839791785717
232 2.005147204747374 3.9689576728469023 2.9947944522815595 -8.890927236397678 3.0073064724698604 -8.889922062039847 3.0011538894191 -8.982679674030017
233 2.0209752333732385 3.8714996089978175 3.004059097343006 -8.938965186534963 3.001536590322763 -8.976929891542119 2.99758364856362 -8.94930915451591
234 2.037148583927048 3.7687771270229677 2.9974619002313063 -8.946757866061041 2.995841011570771 -8.91281684571019 3.002566820537376 -8.961438377918649
235 -0.5537712769056573 6.475434368265233 3.0066645709424473 -8.899631391293713 3.003792131670762 -8.942988548043244 2.9990179034743694 -8.979384652636782
236 2.052073117799999 3.6711504336495357 3.0001054427707894 -8.998418258373386 2.998129384770756 -8.960748566452244 3.0039690331907276 -8.940322660593793
237 2.068368253674149 3.5614256011628873 2.993636476158037 -8.866730191552655 3.0060287323486037 -8.909241685129388 3.000441136099578 -8.993381207010957
238 2.0849791442608403 3.4461827316163705 3.002672773543678 -8.959844084285546 3.0003983739245363 -8.994022962752679 2.9969474906238083 -8.935981134978686
239 -0.5635280443256226 6.583380392769453 2.996240572440688 -8.92117916778151 2.994838995534606 -8.891858492462207 3.0018252238083276 -8.972591653816904
240 2.0990279285718474 3.346022124330049 3.005217772595645 -8.921488242652943 3.002603397062806 -8.960888027326531 2.9983519982404845 -8.965416401762544
241 2.115719829931893 3.223784932782794 2.998821855679439 -8.975271459849283 2.9970753630576197 -8.93865958070533 3.0031990304196183 -8.95192240680687
242 2.132699124446019 3.095814201021793 3.007740824953876 -8.883347878520059 3.0047903034835057 -8.927938814757107 2.999745939924173 -8.994665319309934
243 2.1499576894226533 2.961957866920658 3.0013807206898755 -8.979272029513066 2.999293199543664 -8.985161686165817 3.0045627157523755 -8.931371803350707
244 -0.5836484404381721 6.804964069258364 2.995105503609353 -8.897431063397656 3.006959392316857 -8.895172879909135 3.0011294817592686 -8.983046290608657
245 2.1630296373997444 2.8580170898396076 3.003867890801865 -8.941846934892846 3.001492812723104 -8.977587749418282 2.997728667792026 -8.95234844246485
246 2.180318456648653 2.717137776476721 2.9976272960955566 -8.950223872163384 2.9960931927310024 -8.918094356008226 3.002476032014821 -8.962804327986943
247 2.197859640960673 2.5702056333173484 3.006334077730926 -8.904627495043174 3.003632139590662 -8.945399126281236 2.999094523564223 -8.980992373094475
248 2.2156446591845578 2.417088289250755 3.0001276649352135 -8.998084879284695 2.9982620880373676 -8.963531026577547 3.003812862493442 -8.942676165883736
249 -0.601798875068226 7.003637885211236 2.9940024003556434 -8.87437393254109 3.0057544020736984 -8.913385760059153 3.0004503979139354 -8.993242205475074
250 2.227795018473336 2.310066053060117 3.0025594622185126 -8.961549092334035 3.000413539086012 -8.99379537450792 2.9971190665534233 -8.939575071708495
251 2.245568562241787 2.1499563673524817 2.9964672670813304 -8.92592488643559 2.995136783407401 -8.898085194416733 3.00177075868605 -8.973410393879965
252 2.263561217245891 1.983537452916806 3.004971179041125 -8.925209777942733 3.002507248264011 -8.962334683633816 2.998457953208095 -8.967638414877921
253 2.281764519857381 1.810695777023134 2.9989116413142214 -8.977155127031121 2.9972587856103754 -8.942502105526666 3.003081777736438 -8.953687828498547
254 -0.6182948712032285 7.1831714060413425 3.0073631444408018 -8.889064491123994 3.0045846001946526 -8.93104173368802 2.9997872520812447 -8.995532701051603
255 2.2930548729539257 1.7012159188926612 3.0013358600761486 -8.979946035774612 2.9993640744112184 -8.986649201990609 3.00438359344469 -8.934073071071598
256 2.311213080595288 1.5214579257508534 2.9953852007372355 -8.903280784553582 3.0066458519393287 -8.89991442124842 3.0011071067087807 -8.983382366843943
257 2.329559737883765 1.3351904895196023 3.0036953786061655 -8.944446368036694 3.0014529139171655 -8.978187289545819 2.997860165312146 -8.955104671789414
258 2.3480867618420693 1.1423173448515476 2.9977759522140928 -8.953339502991929 2.9963206209908337 -8.92285483146574 3.002393310944822 -8.964048770683428
259 2.3667860757716235 0.9427469194358572 3.006035972064519 -8.909132302495022 3.0034871782788413 -8.947582839700718 2.9991639309091687 -8.982448839611841
260 -0.6416056054042009 7.435145343090597 3.0001473999431947 -8.997788805308188 2.9983816497310727 -8.966038211632311 3.0036706602965495 -8.944818782371096
261 2.3771195188681196 0.8303344872739591 2.994332232893446 -8.881265820949137 3.0055059916538136 -8.917137114776633 3.000458614688767 -8.99311888662514
262 2.3957373200679917 0.623952279918365 3.0024568349901957 -8.963093135973994 3.000426899592104 -8.993594865851286 2.997274994791496 -8.942841701266946
263 2.414508333396152 0.41082740489396896 2.996671565417642 -8.93020254318742 2.995405986750521 -8.903715569424117 3.001720931494193 -8.974159368043516
264 2.4334251133198843 0.19088326289503052 3.0047481215719527 -8.928575167449772 3.00241977222589 -8.963650704764536 2.9985541957787265 -8.969656921479636
265 2.452480309369911 -0.03595254673700042 2.9989923941163044 -8.978849412845952 2.997424522123358 -8.945974645283789 3.0029747224343635 -8.955299496399254
266 -0.662403516940228 7.658193835210894 3.0070215430006844 -8.894232790218163 3.004397805158188 -8.933858771358707 2.9998246568822253 -8.996318071228222
267 2.4619352163109114 -0.1504858130221859 3.0012950088776704 -8.980559771231212 2.999427909450832 -8.987989043868598 3.0042201081242417 -8.936538019165928
268 2.480882054679106 -0.3839804283789401 2.9956379726481748 -8.908568588157705 3.006361220870546 -8.9042172433555 3.0010865029990796 -8.983691829332297
269 2.49995132422609 -0.6243794016525117 3.0035389533943944 -8.946802937041406 3.001416377041124 -8.97873628642641 2.997979937840305 -8.957615412263396
270 2.5191364021299085 -0.8717426490914758 2.9979102293322732 -8.956154111124407 2.9965267101046518 -8.927169443981086 3.002317605151415 -8.965187568637498
271 2.5384308059229195 -1.1261264863352614 3.005765746595863 -8.913214414882262 3.0033552118663964 -8.94957046721292 2.9992270837811734 -8.983774135538233
272 2.557828203927042 -1.3875837422048722 3.000165006834275 -8.997524652436086 2.9984898826625455 -8.968308056559056 3.003540606430601 -8.946778036111253
273 2.5773224240038086 -1.6561638774556418 2.9946309728761076 -8.88750971369857 3.00527999286713 -8.920549054873602 3.0004659307463637 -8.993009084880251
274 2.5969074607177127 -1.9319131071063704 3.0023634428175843 -8.964498071776802 3.0004387164545525 -8.993417520848125 2.9974173146967438 -8.94582362377481
275 2.616577481018414 -2.2148745250881454 2.996856564505245 -8.93407675422966 2.995650470973029 -8.908830073772274 3.001675155361921 -8.974847409561074
276 2.6363268285519372 -2.505088230088816 3.0045454002364687 -8.9316329565722 3.0023398288025693 -8.96485328196194 2.9986419911616093 -8.971498409581418
277 -0.7123252103636948 8.18646358009494 2.9990653689999505 -8.980380609998484 2.9975749631464006 -8.949127139046919 3.002876567228583 -8.956776996017517
278 2.6442872536572635 -2.623807460035324 3.0067111247051495 -8.898927474405832 3.0042274192388794 -8.936427796207498 2.9998586675672776 -8.997032198683716
279 2.6638844513035234 -2.920364231637024 3.001257637438902 -8.981121201559978 2.9994856647205435 -8.989201339862367 3.004070272116008 -8.93879674679133
280 2.6835504949324327 -3.2241336519257997 2.995867458596592 -8.913370261039365 3.0061016815650334 -8.908139474694444 3.0010674532690276 -8.983977944639935
281 2.7032804488474786 -3.5351479254031184 3.003396469458435 -8.948949094898746 3.0013827743565655 -8.979241173423272 2.9980894773972375 -8.959911869237937
282 2.723069546074292 -3.8534368259469014 2.998032068624512 -8.958708288278528 2.996714277985796 -8.931096965951555 3.0022480391035713 -8.96623391896726
283 2.7429131880169653 -4.179027808071513 3.0055196892288714 -8.916930290676078 3.0032345563113854 -8.951387460297362 2.9992847783760697 -8.98498494940934
284 2.7628069434197235 -4.5119461157313046 3.0001807806935274 -8.997287995456247 2.9985882839379894 -8.970371896364465 3.003421185400539 -8.948576838362717
285 2.7827465467169707 -4.852214888306476 2.9949027442869918 -8.893191335732082 3.005073502147331 -8.923665673379585 3.000472465858807 -8.992911002996541
286 2.802727895849972 -5.199855263483369 3.002278087007112 -8.965781975947065 3.000449204625121 -8.993260114469386 2.9975477259706467 -8.948556353467703
287 2.822747049623115 -5.554886476802507 2.9970248206486954 -8.937600872516782 2.9958734390692996 -8.91349540673216 3.0016329394374095 -8.975481905663782
288 2.842800224667646 -5.9173259577092745 3.00436036754843 -8.934423288624314 3.0022664699009423 -8.965956707870962 2.998722394250987 -8.973184967673367
289 2.862883792075211 -6.2871894219890425 2.9991316016331555 -8.981770420682905 2.997712090327925 -8.952000995686301 3.0027862272256267 -8.95813670242657
290 2.8829942737585115 -6.664490960517355 3.006427836583035 -8.903210331926775 3.004071364694763 -8.938780277997273 2.999889711871051 -8.997684058761973
291 2.903128338590981 -7.049243124290418 3.001223306083552 -8.981636938616106 2.999538135581452 -8.99030276698064 3.003932422490776 -8.940874426307776
292 2.9232827983726137 -7.441457005737785 2.9960766757615063 -8.917748662859692 3.005864058825926 -8.9117294312894 3.001049775123325 -8.984243453742955
293 2.9434546036641143 -7.841142316343677 3.0032661451797207 -8.950911778122904 3.0013517487338635 -8.979707321500344 2.9981900332896787 -8.962020176969272
294 2.9636408395271907 -8.248307460629748 2.9981430804192453 -8.961035715754177 2.9968856707782643 -8.934686347556038 3.002183878210537 -8.96719889250998
295 2.983838721204506 -8.662959606570544 3.0052947157326955 -8.92032680944522 3.003123806599212 -8.95305504702017 2.9993376816645485 -8.98609526265518
296 3.00404558976883 -8.939168786085009 3.0001949660890164 -8.99707516655136 2.9986781004870404 -8.972255834682839 3.003311125033546 -8.950234416254242
297 2.9896958990929567 -8.7845683573789 2.9951509785479717 -8.898382052573702 3.0048840959004233 -8.926523755451628 3.0004783201893312 -8.992823137938764
298 3.00971254172793 -8.853461956661967 3.002199767480035 -8.966959926362152 3.0004585425512946 -8.993119969282724 2.997667656577711 -8.951069733876949
299 2.9954690720268045 -8.905035183320761 2.9971784618737343 -8.940819326582517 2.996077567177179 -8.917767319685499 3.0015938699275577 -8.976069083245418
300 3.0152998875166652 -8.76839132672981 3.0041908145618264 -8.936979641629412 3.002198900651634 -8.966972963116762 2.998796291578331 -8.974735161626556


==> results/maxcubic_1_0.8.dat <==
k x1 x2 x3 x4
1 104.0 14.875 11.875 74.0
51 18.385530847319956 14.386994204313483 0.1753379821515768 0.18650584200142362
101 13.013074758249111 16.620955720614813 0.18249843509016372 0.07903674305453379
151 12.141553478178583 0.2159338009354137 0.17442081841113222 0.017633463640295943
201 11.651312922126184 0.1351677446380677 0.07355426768002005 0.009277645430977088
251 23.066485749518776 0.0465824084141353 0.013781772838653339 0.022376611095046073
301 21.7195843126583 0.007193574314733553 0.01826432052530258 0.03154227616449923
351 10.716254848643366 0.03470669948837646 0.037814537890890065 0.03342870857811597
401 10.54959519962485 0.05476723041961762 0.05236825684371915 0.01619733165195747
451 10.326553391168524 0.06996120149117147 0.046698113394727514 0.0024837803544244252
501 16.55696923627478 0.039334654450316364 0.020562575299601704 0.006223386989995916
551 10.2725080935349 0.011419721148660855 0.00028837781313129085 0.012828769710893084
601 9.82889790828341 0.00783236892904604 0.012408568148241983 0.01843551788087794
651 10.17888010307174 0.021086862927198524 0.02264315279536433 0.016606091764742814
701 12.35503424982325 0.03232179290472814 0.031395213356885776 0.007607743693917257
751 10.03137170320985 0.03959335157159671 0.025225039838696617 0.0001005879945328303
801 12.020635469615488 0.02145622457284624 0.010987262347256888 0.00497351649322475
851 9.612008178584725 0.005577017856330357 0.0011114474522475604 0.009325684162710957
901 10.325122191661817 0.006022940784564668 0.00902113136558036 0.013238632802547556
951 10.939866666044324 0.014866538278582198 0.01609106997269727 0.011073337869010658
1001 10.180957740061773 0.022774743249643237 0.022446687553973277 0.005005019953992829
1051 10.849094696294932 0.026336654281747585 0.016816704698005225 0.0003814940624238261
1101 10.425146959566455 0.0141105528392238 0.006963189292257255 0.003993171056212219
1151 11.096605335843638 0.0030036581606740498 0.0014467709846144317 0.007318860214205358
1201 11.57348040471948 0.0050913287793523665 0.007303717251875952 0.010392171368247105
1251 11.518969035387503 0.011692074874863678 0.012688988741148322 0.008224569057393438
1301 11.970033348490352 0.017758776363276496 0.017656705069780898 0.003582099804530614
1351 12.02847632738414 0.019259945158395908 0.012248781872365555 0.0005323002288104561
1401 11.063830513986002 0.010093721540810563 0.004734348918102427 0.0034111981424924664
1451 12.528197866832826 0.0015903907976788645 0.00161278055017533 0.006108950567410787
1501 11.15184958647715 0.004512952168136408 0.006256929598132288 0.008642599665396489
1551 12.979419540067086 0.00976298315970503 0.010599905495789486 0.006453683959074752
1601 13.12904596098692 0.014669320504358652 0.014669756769533748 0.002685129069060821
1651 13.283621875851523 0.014891760366912976 0.009395698757627358 0.0006242373192328898
1701 13.438972094333934 0.007584031652445589 0.003331178842881144 0.00302259126211446
1751 11.81215863589544 0.0007128357020178555 0.00170331058722617 0.005295711096023226
1801 11.946018091740012 0.0041137141245926045 0.005547627672235933 0.007453420967594937
1851 13.876095568968761 0.00846388081568783 0.009183315656546398 0.005245294423030344
1901 14.00468194357174 0.012575004585382743 0.012626723207679547 0.002068485407368925
1951 14.122568778048011 0.01194233198419603 0.007452680842526149 0.0006848350271013715
2001 14.22905448784711 0.005878650768604388 0.002396662320471421 0.0027430424788885688
2051 12.571998112695226 0.0001233936480797837 0.0017063069347091897 0.004709384385055415
2101 14.393694966963672 0.0038186431531492815 0.004953601992866652 0.00659004099220617
2151 12.81760857419717 0.0075107015847066805 0.00804951129025433 0.004367901256101092
2201 14.522326703407323 0.011011595417862452 0.010813696439489817 0.0016189853148915745
2251 14.56868046262106 0.0099373623462089 0.0062834418172865725 0.0007269196939123646
2301 13.155691550013923 0.0048037969063727815 0.001950761160003367 0.002531318939597682
2351 13.280017753942964 7.329313775805701e-5 0.0015692211124900268 0.00426538302087387
2401 13.392959268524871 0.0034193793323584742 0.0044023262656800455 0.005933254198168925
2451 13.496409196933659 0.006623752712510367 0.007119626988350447 0.0037018961312274
2501 14.651932829751672 0.009695032988110697 0.009370009641969546 0.0012771664646464842
2551 14.635681518365256 0.008575580559583074 0.005415021778324203 0.000757244754463926
2601 13.828215885785262 0.004097693006661629 0.0016125034239102831 0.0023647923862366582
2651 14.570067519563008 0.00014629383188058398 0.0014615328617697543 0.00391671691987483
2701 14.520546546925102 0.0030961775287998705 0.00397336991133912 0.005415931427112497
2751 14.146291701010362 0.005934961295951169 0.006393802774843138 0.0031904335916230764
2801 14.25457073115443 0.008668671344151946 0.008242822214890921 0.0010345722760689569
2851 14.299284656637472 0.0075138510168439865 0.004734685414907958 0.0007512390479593734
2901 14.200710914630893 0.0035459070972532203 0.001347721715243111 0.002191842709306613
2951 14.579650238850329 0.00020189936021886012 0.0013744370447508203 0.0035876547362665434
3001 13.964734756206308 0.0028379613187947683 0.00362989951822712 0.004865837329278477
3051 13.825957044740637 0.00538465073669947 0.005811407927016177 0.0028524125848079507
3101 13.673118616983421 0.007846341483663366 0.007339010763734777 0.0008987491906324863
3151 13.50613444766895 0.0066639022972339035 0.00418783956033586 0.0007127501317665264
3201 13.320688667290034 0.003103576483212578 0.0011352505122204093 0.0020265586179633033
3251 13.124409782115466 0.00024528386618705156 0.0013023540530152644 0.0033032587272785463
3301 12.907775168794295 0.0026267880532895305 0.0033485331964637766 0.004410243623031107
3351 15.436148982700011 0.004934884266157624 0.005333663689933488 0.002573601941055159
3401 12.417755269454604 0.007172844990785521 0.0065986304368408355 0.0007866942199576954
3451 12.14211960071936 0.0059688381126861145 0.0037390879551679745 0.0006803791562361994
3501 11.84798503289024 0.002741591830941914 0.0009612939174594715 0.0018883641185070132
3551 15.88050867295514 0.00027979361135166414 0.0012415718028311318 0.0030650902767082044
3601 15.996425727505892 0.00245076913311415 0.0031137129358480564 0.004028675536359216
3651 10.811519499247769 0.004560403339615604 0.00493461516488658 0.0023396618131368285
3701 16.226565538205023 0.006611206957959581 0.005981366425222845 0.0006926996496172677
3751 9.980627609350996 0.00539036985775887 0.003364488731119053 0.0006527200326651439
3801 9.510514137028636 0.0024402615224872193 0.0008164837388395796 0.001771010588585753
3851 16.59596822811511 0.000307681681650962 0.0011895216848625267 0.002862600510633584
3901 8.445149918500041 0.002301715643683977 0.002914683990212552 0.003704377452994123
3951 7.843004416598596 0.004243745806382648 0.004596236372544027 0.0021405471939637266
4001 7.181152267278836 0.0061357395788803615 0.00545911798968568 0.0006127505297399694
4051 6.426229703627643 0.0049018046934765636 0.0030472758940973677 0.0006287720711970479
4101 5.595069813086934 0.002185800375036351 0.0006942404916490119 0.0016700443683301813
4151 4.6805229441963965 0.0003305163649969245 0.001144367795870238 0.0026882380859678534
4201 3.675006888384532 0.002173803049039691 0.0027437733915611773 0.00342530930629259
4251 2.607899811718516 0.003972456585225714 0.0043056178719247384 0.0019690095845277256
4301 1.479086515132761 0.005728046651899632 0.005011705451968496 0.0005439399690896352
4351 0.2885560395740274 0.004483976916901611 0.002775363301779521 0.0006078028799887392
4401 0.009476806920005743 0.0019682772121889514 0.000589811032533305 0.001582203592175091
4451 0.014242445813573923 0.0003494201534728347 0.0011047617727140135 0.002536452417158941
4501 0.01403352416650172 0.0020627751394357574 0.0025953593685361653 0.0031825938840945867
4551 0.007145822300225646 0.0037374148947630914 0.004053271891873322 0.0018196856745564816
4601 0.00047864083492399345 0.005374611379819427 0.004624267325610276 0.0004841112925557667
4651 0.004269923389593089 0.004122777112183229 0.002539821578944057 0.0005892635532696033
4701 0.008733377243622442 0.001780360873512521 0.0004996782573254421 0.001505043347313162
4751 0.013059383008860337 0.0003652157627662689 0.0010696901415325755 0.0024030704739530506
4801 0.012516163374428402 0.0019654492597585005 0.002465228456159707 0.0029695404550871274
4851 0.006279492309545276 0.00353178954561173 0.0038320691942530516 0.001688520971118379
4901 0.0002275068433679195 0.005065281380423059 0.004285619548413777 0.00043163055063111244
4951 0.004033919513934947 0.003807592879695676 0.0023339128252466423 0.0005727342273740277


==> results/maxcubic_1_1.dat <==
k x1 x2 x3 x4
1 104.0 14.875 11.875 74.0
51 18.08934960182048 13.961181151634818 12.456354480170665 0.10592674429033444
101 18.088543659267376 12.765808786268515 16.713294679347154 0.026066184640317402
151 18.056551405542336 14.617435719152713 3.6654829723071627 3.809534701204598e-5
201 18.018197932439847 13.545643134372733 0.05816089750620357 0.007982085734393962
251 18.004414665030502 14.62756869636234 0.020695839159779794 0.01251913725764453
301 18.016393428400697 14.553735694717188 0.0016445679021632742 0.015504346107491074
351 18.025227235392315 14.45483841221912 0.012760447435384847 0.008972438191941379
401 18.03031289182755 14.337203635796811 0.02084922623879848 0.002506569021782923
451 18.01568999708972 14.47003999287908 0.026957577593307747 0.0016458166892459047
501 18.003655715099704 14.066516744874306 0.01646225171951876 0.004303053357849862
551 18.004611416917584 13.91863122901302 0.005153841171612328 0.006467284537679419
601 18.0107213003517 14.831250729079459 0.0029349905234585805 0.007551090352528433
651 18.016025985659894 13.607719258371006 0.008232291172427963 0.00393482012963986
701 18.016751948292274 13.447418200318975 0.012657000248106343 0.0008457286412308918
751 18.00832669365328 15.130880401091247 0.015633787335922023 0.0013013937965578037
801 18.000816586778534 13.117295973920902 0.008451373549110741 0.0029499551390248513
851 18.004235222002357 12.94786402568376 0.002182440156261123 0.004400498350507931
901 18.008563535994277 15.389840002087535 0.0023792680069210093 0.004553280601752974
951 18.01250443014282 12.6008563798181 0.005844124854947452 0.0022758453827194103
1001 18.011103170696188 12.428903759412263 0.008932901022181028 0.00023090337781894732
1051 18.005218080993775 12.251060744723045 0.010191993590444426 0.0011534727535860156
1101 18.00014790767397 12.072786462462286 0.005395378145916396 0.0023425014945512856
1151 18.003715825601766 11.894295909002206 0.001049293047307387 0.003425961561720925
1201 18.00703130984525 11.709411506836723 0.0020747617900358506 0.003082164728400727
1251 18.010122438145963 11.530748068316658 0.0046413690971771615 0.0014600171889416202
1301 18.00849986927781 11.345614584639359 0.006994159431348734 2.478258022087232e-5
1351 13.289894144902105 11.160441108590923 0.007287788809827944 0.0010072218639738395
1401 13.261269069170284 10.975347379890325 0.003719617951437826 0.0019180991216050103
1451 13.232655271519654 10.783350200353764 0.000416986793654317 0.002764817816167664
1501 13.204034098927611 10.591330864010018 0.0018911730769755053 0.0023650557154244467
1551 13.175387904398995 10.399352098353104 0.00391933396577393 0.0010920434545145241
1601 13.146699897696752 10.207480267606313 0.005810457876350483 7.123292101596235e-5
1651 13.117954015549444 10.015750141950777 0.005495804354582745 0.0008668832008478233
1701 13.08913480786281 9.816663399167835 0.0026699911631453688 0.0016148036799830123
1751 13.060227337120823 9.617633751012535 1.8251573651539843e-5 0.002319085889038064
1801 13.031217088675206 9.41867879487363 0.0017498146195702446 0.001891817940611773
1851 13.002089890025843 9.21205968651803 0.0033984436782041882 0.0008460951439346331
1901 12.972831837512661 9.00541427075937 0.004953376612883531 0.00010245506984318808
1951 12.943429229091976 8.79879120771235 0.004399649630533631 0.0007701815626504072
2001 12.91386850207053 8.59220307970008 0.0020949216500891765 0.0014038615205276272
2051 12.884136174830013 8.377619171341715 6.335703465154552e-5 0.0020059863955097512
2101 12.85421879170114 8.162963884435808 0.0015387961544206519 0.0015566779411884113
2151 12.824102870246236 7.948249519607215 0.002940339393877167 0.0006704301235505028
2201 12.793774850287278 7.725268602907653 0.004273185433113724 0.0001247833598672088
2251 12.763221044075962 7.5021290423197895 0.003676479153948975 0.0006995126798283735
2301 12.732427587046736 7.278836194164848 0.0017166083915469699 0.001248760991623854
2351 12.70138038862449 7.047014318802339 0.00010964803673907397 0.0017741548701373233
2401 12.670065082577551 6.8149232598787925 0.001382323031689836 0.0013071909721045216
2451 12.648876716455066 6.57409201343481 0.0025991171062003104 0.0005388751990000884
2501 12.631851148948353 6.332890808969575 0.003763487846496716 0.00014148153048409995
2551 12.616916940739518 6.0827059805257 0.003132517038888949 0.0006456108437138397
2601 12.599989227857098 5.832040272306777 0.0014306468781182247 0.0011299695026512069
2651 12.585139766353569 5.580887486731294 0.00014440327877807135 0.0015956766576898929
2701 12.570331761595334 5.320453750786429 0.0012617399897631998 0.00111442768779213
2751 12.555569433110556 5.050551843696286 0.002335406378614735 0.00043678629988797013
2801 12.542846451958589 4.779876522383059 0.003367813785109419 0.0001543985870782194
2851 12.528173584321049 4.508506298869751 0.0027092725999473544 0.0006031375850898968
2901 12.51552259255635 4.236515198314465 0.0012073623361370522 0.0010360998485889894
2951 24.315603809503628 3.963973013291495 0.00017131594570685138 0.0014540875989368374
3001 12.488380232803179 3.6909455449891144 0.0011660040069099153 0.0009611377354072914
3051 24.395990778118872 3.41749483160841 0.0021256665826587806 0.0003553381278944556
3101 24.433128464727808 3.143679364331585 0.0030520497167429994 0.00016465861539494142
3151 12.452842752151145 2.869554291292763 0.002371078056587095 0.0005688016466258716
3201 12.440433253705926 2.5951716100219784 0.0010284896405128308 0.0009600688731978835
3251 12.429970209903717 2.3205803488663053 0.0001926721138651999 0.001339054553326946
3301 12.417642504386077 2.045826737899075 0.0010881683902095318 0.000836403852952472
3351 12.407244823863888 1.7709543698379226 0.001954975989477248 0.00028889930033315636
3401 12.396877557722329 1.4960043514876942 0.0027943983341849332 0.0001729833653438817
3451 24.641059876680853 1.2210154462172076 0.0020949787041288914 0.0005404641006325761
3501 24.664660603048027 0.9460242079632284 0.0008821879849261194 0.0008972413871042306
3551 24.687058088741484 0.6710651072423701 0.00020995903954279527 0.0012437674599645732
3601 24.708305808766905 0.3961706496331274 0.0010236482483403364 0.0007354567123094569
3651 12.345524543726905 0.1213714871688083 0.0018134274994316968 0.00023940077156936468
3701 12.335354549990129 0.0018749191891913597 0.0025802946470978583 0.00017355498733095942
3751 12.325220251971544 0.0029481295293312115 0.0018655498601223286 0.0005081957351258382
3801 12.31692655575762 0.0034743765952498507 0.000760454284232992 0.0008338585480114347
3851 12.306856021160078 0.001927764023641032 0.00022418397113455057 0.001135200388132418
3901 12.298610292808583 0.00042518050574180677 0.0009692973238717428 0.0006671218694815906
3951 12.288605325059741 0.0007393885061404148 0.0016941905927705392 0.0002111262873984998
4001 12.28041024144032 0.0017519748890837405 0.0023996440799578522 0.00016660016931879795
4051 12.272236331443226 0.002736795081419885 0.0016720533878995525 0.0004755483543146255
4101 24.86547554918465 0.0031381282136973 0.0006576905231039376 0.0007768150805933516
4151 24.876664351717213 0.0017219441802431845 0.0002360520793303067 0.0010409639905066825
4201 12.246110724534848 0.00034315802781925697 0.0009228858508674165 0.0006087734929192123
4251 12.238036832155377 0.0007140198285568999 0.0015924061275462975 0.00018695115323374978
4301 12.229986506167169 0.0016470879587853204 0.0022452342323777685 0.000160618109699584
4351 12.22195979192677 0.0025563612815595604 0.0015067895696354583 0.00044747661811861406
4401 24.92346320769296 0.002851324896472107 0.0005698668650762073 0.000727689748437399
4451 12.207683527007415 0.0015462004964668097 0.00024607099681794864 0.0009597120989219832
4501 12.199724149083899 0.00027321298410498684 0.0008827901188173115 0.0005583858103452854
4551 12.191789709514314 0.0006919712560886637 0.001504524820457931 0.00016605175392392368
4601 24.951067972287895 0.0015565799091490362 0.002111777622610944 0.00015541703548827002
4651 12.177672397102803 0.002400583097530884 0.0013640972846094002 0.00042308446881200723
4701 12.169807269832036 0.0026040147823316317 0.0004940106554034429 0.0006849473738395062
4751 12.163629693854613 0.0013945309691063557 0.00025461492966272203 0.0008889505353213423
4801 12.155809698992508 0.00021294305728147833 0.000847800040455482 0.0005144447023841536
4851 12.149663694798459 0.0006726165629071801 0.0014278948898311938 0.00014781051656598265
4901 12.141888438738068 0.0014777026127532622 0.0019953114842881092 0.00015085248412738395
4951 12.135775567255756 0.0022647815506182667 0.0012397237185446386 0.000401695029610849

